The rest-frame UV luminosity function at $z \simeq 4$: a significant contribution of AGN to the bright-end of the galaxy population

We measure the rest-frame UV luminosity function (LF) at $z \sim 4$ self-consistently over a wide range in absolute magnitude ($-27 \lesssim M_{\rm UV} \lesssim -20$). The LF is measured with 46,904 sources selected using a photometric redshift approach over $ \sim 6$ deg$^2$ of the combined COSMOS and XMM-LSS fields. We simultaneously fit for both AGN and galaxy LFs using a combination of Schechter or Double Power Law (DPL) functions alongside a single power law for the faint-end slope of the AGN LF. We find a lack of evolution in the shape of the bright-end of the LBG component when compared to other studies at $z \simeq 5$ and evolutionary recipes for the UV LF. Regardless of whether the LBG LF is fit with a Schechter function or DPL, AGN are found to dominate at $M_{\rm UV} < -23.5$. We measure a steep faint-end slope of the AGN LF with $\alpha_{AGN} = -2.09^{+0.35}_{-0.38}$ ($-1.66^{+0.29}_{-0.58}$) when fit alongside a Schechter function (DPL) for the galaxies. Our results suggest that if AGN are morphologically selected it results in a bias to lower number densities. Only by considering the full galaxy population over the transition region from AGN to LBG domination can an accurate measurement of the total LF be attained.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
